Computing matching statistics on Wheeler DFAs

Matching statistics were introduced to solve the approximate string matching problem, which is a recurrent subroutine in bioinformatics applications. In 2010, Ohlebusch et al. [SPIRE 2010] proposed a time and space efficient algorithm for computing matching statistics which relies on some components of a compressed suffix tree - notably, the longest common prefix (LCP) array. In this paper, we show how their algorithm can be generalized from strings to Wheeler deterministic finite automata. Most importantly, we introduce a notion of LCP array for Wheeler automata, thus establishing a first clear step towards extending (compressed) suffix tree functionalities to labeled graphs.

==> README.txt <==
LaTeX Templates for DCC Manuscripts

Files:
- dccpaper.cls: LaTeX class file
- IEEEbib.bst: BiBTeX style file with bibliography style definitions
- main.tex: LaTeX template file
- dcc_paper.pdf: PDF generated from the template file
- refs.bib: example file of bibliographic references
- Figures/{image1.eps, image2.eps, image3.eps}: example image files
- Makefile: provides for automatic LaTeX compilation and PDF generation

It is recommended to use the included Makefile to produce the PDF document to
submit to the conference:

  - "make": runs LaTeX and BiBTeX to produce the file dcc_paper.dvi.
            Multiple runs are conducted as needed to resolve cross references.
  - "make pdf": produces a format-compliant PDF, dcc_paper.pdf, for
                submission. dvips and ps2pdf are used to completely embed and
                subset all fonts.

The Makefile should work on any modern Unix system with dvips and ps2pdf
installed. Windows users will either need to compile by hand or install
Cygwin (http://cygwin.com/).


==> reviews.txt <==
==== View with the "Rich Text"  option ====



Paper ID: 259
Paper Title: Computing matching statistics on Wheeler DFAs

This is an excellent paper. The idea to generalize this problem from strings to Wheeler DFAs is very clever. Also, the notion of longest common preﬁx array for Wheeler DFAs is a big step in the search of extending suﬃx tree behavior to labeled graphs.
There are some things that, in my opinion, could make the paper even better.
First of all, there are too many typos. There are some of them changing the meaning that you probably were
trying to give to the sentences. Some of them are the following:

\textbf{FIXED}
* In the proof of Lemma 3, in the sentence "...p-th character of \alpha is "less" than the p-th character of \beta...",
maybe you wanted to say "diﬀerent" instead of "less". I think you cannot assume the p-th character of \alpha is
smaller than the p-th character of \beta, because that is what you are trying to prove.


* In "Matching statistics - strings" section:

\textbf{FIXED}
- You have used a lot of \pi[i..n]. By your description of the algorithm of Ohlebusch et al., \pi is of length m. Using
n instead m changes completely the meaning of your analysis.

\textbf{FIXED} 
- The case of i = n + 1 does not match your description of the deﬁnition of the algorithm, because i must start being equal to m and then decreases every step (backward search). Even changing n by m I'm afraid that it is not possible to have i = m + 1. Maybe you were thinking on the algorithm which does not use backward search.

\textbf{FIXED (2 occurrences)}
- Sometimes you said \pi, but probably you wanted to say T. For example "...all suﬃxes of \pi are preﬁxed..."

\textbf{FIXED}
- "...the number of suﬃxes starting with pi is bigger than the number of suﬃxes starting with p...". I think it is not
possible. Probably you wanted to say "smaller" instead of "bigger".
- "The number of suﬃxes starting with p is bigger than the number of suﬃxes starting with the empty string...". I
think the same as in the previous item.


* In "Matching statistics - Wheeler DFAs" section:
\textbf{This is correct, we could write: u<v => lambda(u) \preceq \lambda(v)}[\textbf{OK, CHANGED}] 
- Axiom 1: you are putting u' and v' in scope but you are not using them. I'm not sure if "(u', u), (v', v) \in E" is
needed for the axiom. Maybe it is enough to say "u, v \in Q", because in the introduction you have said that you
assume that every node is reachable and later you said you assume a self loop in the initial state, then, every
node has at least one incoming edge. Also, by input-consistency (deﬁned in the introduction), if a node u has
incoming label \lambda(u), the label will be the same in every other edge entering u, then, I think "u \in Q" is
enough to be sure that \lambda(u) exists and to identify correctly this label (for the comparison in the axiom).

\textbf{FIXED}
* In the last paragraph of the paper, in the sentence "...the largest suﬃx \pi′ of T(\pi) = {u_r, u_{r+1}, . . . ,
u_{s−1}, u_s}...", probably you wanted to say just "\pi" instead of "T(\pi) = {u_r, u_{r+1}, . . . , u_{s−1}, u_s}",
because \pi' is a string and T(\pi) is a set of states.


Non typo-related:
\textbf{We should probably follow these suggestions} 
- It would be nice if you can summarize your ideas and your method at the end of the last section. The way in
which you end the paper is a little bit sudden.
- Analysis for construction time, space consumption, and query time seem to be very absent or they are very
superﬁcial. It would be nice a deeper analysis in at least one of those dimensions.


Some sentences in which you probably wanted to use a diﬀerent (or none) word are the following:
- it has been "showed"\textbf{FIXED}
- a ﬁrst"," clear step (extra comma?)\textbf{FIXED}
- "every" for every \textbf{????} [\textbf{NC or someone else had already corrected it after submission}]
- iterations "liner" in m \textbf{FIXED}
- see later "on" how \textbf{FIXED}
- less "that" n \textbf{FIXED}
- occurs in T, "than" the number \textbf{FIXED}
- in "order" words \textbf{FIXED}
- "and" and u < v \textbf{Could not find it.}[\textbf{NC or someone else had already corrected it after submission}]
- was "showed" \textbf{FIXED}
- j such T(\pi[1..i]) (missing "that"?) \textbf{FIXED}
- second "the" every \textbf{Could not find it}[\textbf{NC or someone else had already corrected it after submission}]
- "is" such a way \textbf{FIXED}
- we have "showed" \textbf{FIXED}


-------------------------------
\textbf{SECOND REVIEW: NO COMMENTS}


\textbf{THIRD REVIEW: ALL DONE} 

The authors generalize the notion of matching statistics by Ohlebusch for suﬃx trees to Wheeler Graphs. As a
byproduct of this generalization, we obtain the LCP array for the Wheeler automata.The essential idea of
backward search can be adapted a forward search for Wheeler Graphs. However, the concept of LCP array for
compressed suﬃx trees cannot be generalized as easily. This is where the main contribution lies. I like the
techniques used to solve this part, and I did not notice any errors. There are however a few typos and probable
mistakes that I will list below:
Page 2, second last line: liner in m —> linear in m \textbf{FIXED}
Page 4: Notice in Figure 1 that the number of suﬃxes starting with pi is bigger than the number of suﬃxes
starting with p. Is that correct? \textbf{FIXED}
Page 4: The number of suﬃxes starting with p is bigger than the number of suﬃxes starting with the empty
string. I am not sure I follow this. Doesn’t very suﬃx start with the empty string? \textbf{FIXED}
Page 5: but they are beyond the this paper —> … scope of this paper \textbf{FIXED}


